Conversational Information Seeking

Conversational information seeking (CIS) is concerned with a sequence of interactions between one or more users and an information system. Interactions in CIS are primarily based on natural language dialogue, while they may include other types of interactions, such as click, touch, and body gestures. This monograph provides a thorough overview of CIS definitions, applications, interactions, interfaces, design, implementation, and evaluation. This monograph views CIS applications as including conversational search, conversational question answering, and conversational recommendation. Our aim is to provide an overview of past research related to CIS, introduce the current state-of-the-art in CIS, highlight the challenges still being faced in the community. and suggest future directions.

==> FntIR_ Conversational Information Seeking (1)/README.txt <==
PRE-REQUISITIES
You will need a working LaTeX installation. We recomend using pdflatex 
to process the files. You will also need biber installed. This is distributed 
as part of the latest versions of LiveTex and MikTex. If you have
problems please let us know.

THE DISTRIBUTION AND INSTALLATION
The distribution contains 2 folders: nowfnt and nowfnttexmf. 

If your LaTeX installation uses a localtexmf folder
you can copy the nowfnttexmf folder to the localtexmf
folder and make it known to your TeX installation. 
You can now proceed to use the class file as normal.

Alternatively, copy all the files in the folder nowfnt into
your working folder.

DOCUMENTATION
Basic documentation and a sample .tex file are in the folder:
nowfnt\SampleArticle. Read the FnTarticle.pdf
before starting to write.

QUESTIONS
Contact Alet Heezemans (alet.heezemans@nowpublishers.com) or
Mike Casey (mike.casey@nowpublishers.com).


==> README.txt <==
PRE-REQUISITIES
You will need a working LaTeX installation. We recomend using pdflatex 
to process the files. You will also need biber installed. This is distributed 
as part of the latest versions of LiveTex and MikTex. If you have
problems please let us know.

THE DISTRIBUTION AND INSTALLATION
The distribution contains 2 folders: nowfnt and nowfnttexmf. 

If your LaTeX installation uses a localtexmf folder
you can copy the nowfnttexmf folder to the localtexmf
folder and make it known to your TeX installation. 
You can now proceed to use the class file as normal.

Alternatively, copy all the files in the folder nowfnt into
your working folder.

DOCUMENTATION
Basic documentation and a sample .tex file are in the folder:
nowfnt\SampleArticle. Read the FnTarticle.pdf
before starting to write.

QUESTIONS
Contact Alet Heezemans (alet.heezemans@nowpublishers.com) or
Mike Casey (mike.casey@nowpublishers.com).

